An Empirical Exploration of Skip Connections for Sequential Tagging

In this paper, we empirically explore the effects of various kinds of skip connections in stacked bidirectional LSTMs for sequential tagging. We investigate three kinds of skip connections connecting to LSTM cells: (a) skip connections to the gates, (b) skip connections to the internal states and (c) skip connections to the cell outputs. We present comprehensive experiments showing that skip connections to cell outputs outperform the remaining two. Furthermore, we observe that using gated identity functions as skip mappings works pretty well. Based on this novel skip connections, we successfully train deep stacked bidirectional LSTM models and obtain state-of-the-art results on CCG supertagging and comparable results on POS tagging.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2016.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2016.dot	Microsoft Word template file for Coling 2016
coling2016.pdf	PDF file for Coling 2016
coling2016.sty	LaTeX style file for Coling 2016
coling2016.tex	LaTeX sample file for Coling 2016

